Parametrizing Arf numerical semigroups

We present procedures to calculate the set of Arf numerical semigroups with given genus, given conductor and given genus and conductor. We characterize the Kunz coordinates of an Arf numerical semigroup. We also describe Arf numerical semigroups with fixed Frobenius number and multiplicity up to six.

==> data-g-f.dat <==
1 1 1
2 2 1
2 3 1
3 3 1
3 4 1
3 5 1
4 4 1
4 5 2
4 6 0
4 7 1
5 5 1
5 6 2
5 7 2
5 8 0
5 9 1
6 6 1
6 7 3
6 8 2
6 9 1
6 10 0
6 11 1
7 7 1
7 8 3
7 9 3
7 10 1
7 11 1
7 12 0
7 13 1
8 8 1
8 9 4
8 10 3
8 11 3
8 12 0
8 13 1
8 14 0
8 15 1
9 9 1
9 10 4
9 11 6
9 12 1
9 13 3
9 14 0
9 15 1
9 16 0
9 17 1
10 10 1
10 11 5
10 12 5
10 13 5
10 14 1
10 15 2
10 16 0
10 17 1
10 18 0
10 19 1
11 11 1
11 12 5
11 13 8
11 14 4
11 15 3
11 16 1
11 17 2
11 18 0
11 19 1
11 20 0
11 21 1
12 12 1
12 13 6
12 14 8
12 15 6
12 16 2
12 17 4
12 18 0
12 19 2
12 20 0
12 21 1
12 22 0
12 23 1
13 13 1
13 14 6
13 15 11
13 16 5
13 17 5
13 18 0
13 19 4
13 20 0
13 21 2
13 22 0
13 23 1
13 24 0
13 25 1
14 14 1
14 15 7
14 16 11
14 17 12
14 18 3
14 19 5
14 20 1
14 21 3
14 22 0
14 23 2
14 24 0
14 25 1
14 26 0
14 27 1
15 15 1
15 16 7
15 17 15
15 18 8
15 19 10
15 20 2
15 21 4
15 22 1
15 23 3
15 24 0
15 25 2
15 26 0
15 27 1
15 28 0
15 29 1
16 16 1
16 17 8
16 18 14
16 19 16
16 20 4
16 21 6
16 22 1
16 23 5
16 24 0
16 25 3
16 26 0
16 27 2
16 28 0
16 29 1
16 30 0
16 31 1
17 17 1
17 18 8
17 19 19
17 20 13
17 21 10
17 22 4
17 23 7
17 24 0
17 25 5
17 26 0
17 27 3
17 28 0
17 29 2
17 30 0
17 31 1
17 32 0
17 33 1
18 18 1
18 19 9
18 20 19
18 21 19
18 22 8
18 23 11
18 24 1
18 25 7
18 26 1
18 27 4
18 28 0
18 29 3
18 30 0
18 31 2
18 32 0
18 33 1
18 34 0
18 35 1
19 19 1
19 20 9
19 21 23
19 22 18
19 23 18
19 24 3
19 25 10
19 26 1
19 27 6
19 28 1
19 29 4
19 30 0
19 31 3
19 32 0
19 33 2
19 34 0
19 35 1
19 36 0
19 37 1
20 20 1
20 21 10
20 22 23
20 23 29
20 24 9
20 25 13
20 26 4
20 27 8
20 28 1
20 29 7
20 30 0
20 31 4
20 32 0
20 33 3
20 34 0
20 35 2
20 36 0
20 37 1
20 38 0
20 39 1
